Viewport-Adaptive Navigable 360-Degree Video Delivery

The delivery and display of 360-degree videos on Head-Mounted Displays (HMDs) presents many technical challenges. 360-degree videos are ultra high resolution spherical videos, which contain an omnidirectional view of the scene. However only a portion of this scene is displayed on the HMD. Moreover, HMD need to respond in 10 ms to head movements, which prevents the server to send only the displayed video part based on client feedback. To reduce the bandwidth waste, while still providing an immersive experience, a viewport-adaptive 360-degree video streaming system is proposed. The server prepares multiple video representations, which differ not only by their bit-rate, but also by the qualities of different scene regions. The client chooses a representation for the next segment such that its bit-rate fits the available throughput and a full quality region matches its viewing. We investigate the impact of various spherical-to-plane projections and quality arrangements on the video quality displayed to the user, showing that the cube map layout offers the best quality for the given bit-rate budget. An evaluation with a dataset of users navigating 360-degree videos demonstrates that segments need to be short enough to enable frequent view switches.

==> distanceQuality.csv <==
%Nb QEC = 1, Nb Frames = 50, Distance step = 0.25, NbTest = 40,            use HEVC = True, FlatFixedResolution = 1920x1080, BitrateGoal = 0             inputVideo=bridge-jumping.mp4, averageEqTileRatio = 0.75
distance qualityAverageEquiTiled qualityCubeMapLower qualityEquirectangularTiledLower qualityPyramidLower qualityRhombicDodecaLower
0.0 0.9654505 0.9855268000000001 0.96244472 0.9836970600000001 0.9784801999999999
0.25 0.9652133897499995 0.9843713029999999 0.9601292695000001 0.9805929219999996 0.9763631844999999
0.5 0.96592153575 0.9815670280000001 0.9563296170000001 0.9751141724999997 0.9714046865
0.75 0.9650132117499999 0.9764547334999998 0.94332457 0.9612342975000001 0.9575417565000001
1.0 0.9673189347500001 0.973480919 0.9471539785 0.9498972535000002 0.9550436824999998
1.25 0.9654405462500002 0.9696824735 0.9376602144999998 0.9379697810000002 0.9465688615
1.5 0.9644856585000003 0.9661244845000001 0.9395575795000001 0.9260723504999999 0.9440929235000001
1.75 0.9617682157499999 0.9621369184999997 0.9321576895 0.9185753649999999 0.938098113
2.0 0.9589355240000002 0.9570951954999998 0.93024653 0.9112507849999998 0.9343710004999999
2.25 0.95416016225 0.9499805380000002 0.9291094130000002 0.9109611569999998 0.9309405184999999
2.5 0.9462380877499997 0.9411080760000001 0.9094715604999999 0.9095791005000002 0.923345995
2.75 0.9373096445000005 0.926960918 0.9062248584999999 0.9064894035000002 0.9131923635000001
3.0 0.9322966351282054 0.9209593728205129 0.8988072451282051 0.9058444615384613 0.9056104784615383
3.141592653589793 0.93131901 0.9200262400000002 0.8964840400000001 0.9053513999999998 0.9041269200000001


==> global.csv <==
cdf 0.1s 0.25s 0.5s 1s 1.5s 2s 2.5s 3s 3.5s 4s 4.5s 5s
0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0 0.0
0.5 0.0 0.0009610641347969487 0.0013813456869445748 0.0021407022466794585 0.002831209108405103 0.0035415205614711975 0.004466318985479039 0.005448027177799094 0.006425360934214235 0.007233576367307504 0.007870470897768898 0.00858651496931249
1.0 0.0008227498844302487 0.0015225756264566617 0.0022669027020691063 0.003672496229904788 0.0050073956352948085 0.006356256692376121 0.007933345434190955 0.009588187717160628 0.011278436605315825 0.01280877760728461 0.01397460955349972 0.01525229432375232
1.5 0.0010968996367207375 0.002027551308016812 0.003079583609569643 0.0052189398005953345 0.00715016618757373 0.009092960797679165 0.011328618744349997 0.013605051862594052 0.01580005289096304 0.01792879277762104 0.019633331707922138 0.021463507554168523
2.0 0.0013271856279187641 0.002517034980287154 0.003932952026106622 0.006716034902068291 0.009238658366330995 0.01180959353785484 0.014596767125570249 0.01741918661604363 0.020154997701365803 0.022910513047872023 0.025265240503849595 0.027802035832844803
2.5 0.0015468227038357954 0.003010509929302634 0.004767409920095342 0.008164702589079254 0.01134106909563734 0.014410531407607792 0.017741653338797535 0.021152916724071553 0.024622413396552557 0.028160624276489764 0.031093893603148362 0.03409602034637155
3.0 0.0017685607044029225 0.0035043661644843724 0.005623644247178618 0.009625733892272902 0.013384007470909579 0.01702332114240616 0.020894194296753155 0.02502533574327445 0.029342214851764345 0.033363579145244654 0.03677535857868564 0.04050576453007542
3.5 0.0019596480732766604 0.004004159428184495 0.006413513200662191 0.011090515920804987 0.01540328306127222 0.019602747441095525 0.024104602846873154 0.029075441071940752 0.03387774295495385 0.03861861060029812 0.04282432724422029 0.04715498611570823
4.0 0.0021779444700610077 0.004508151764399235 0.007212667033611481 0.012537580670413155 0.01746289091027513 0.022230486884878775 0.027467748567020972 0.032984027849567006 0.0385768311900852 0.044078879701188636 0.04897923474039281 0.0538747752821916
4.5 0.0024081327104114097 0.005014381907074426 0.007992186123230672 0.01399894508300029 0.019504983380412604 0.02491738397090343 0.03085935561360455 0.03693071286319225 0.04340546009361905 0.04973242090301381 0.05525044879767736 0.060524519278208386
5.0 0.002627851455052364 0.005524804976300521 0.008802241318884019 0.01544992535231791 0.02159651952657042 0.0276695087583141 0.03414474669180391 0.041100749126115735 0.0483890504598189 0.05545653572090671 0.06146937393246687 0.0674292763936726
5.5 0.0028572762067986287 0.006012131643456797 0.009641803781739844 0.016934526496641625 0.023646587966957507 0.03050392498614264 0.037522773909373926 0.045319865475418206 0.053530781896842246 0.06109923518757679 0.06795056991675771 0.07471841248320421
6.0 0.0030846968694180294 0.006487161749159139 0.010480485918410581 0.01838170206309104 0.02580640812603472 0.03323882097790323 0.041071471780208486 0.04969575991141076 0.05868818806531879 0.06689955436412125 0.07479218854267977 0.08214149153755457
6.5 0.0033232755474639684 0.006975398060459967 0.011307627437359163 0.01983774162879684 0.027981525062908075 0.0360192012457899 0.04465782770396159 0.0541963427782293 0.06376777076716625 0.07315591568122604 0.08155737073961694 0.08981625759291786
7.0 0.0035551793755829748 0.007450712359361329 0.012166382089088717 0.02136457194781407 0.030184720698416247 0.038912531521339624 0.048345147873313774 0.058768347199802354 0.06928157009520816 0.0793872125137718 0.08852614259354076 0.09775768553150296
7.5 0.003797683219419183 0.007945349096715614 0.012992576803007158 0.022836491113763374 0.03234342159156083 0.04186381985992219 0.05214373354178756 0.0633235057205481 0.07494517983141422 0.0856467297510766 0.09583214950186676 0.10580841860544198
8.0 0.004033414728356888 0.00843953278068688 0.013829522151112389 0.024356458888004168 0.034509455369568974 0.04488657075454794 0.05606042740249938 0.068174390399863 0.08064262400015315 0.09232815012383268 0.10330387937656706 0.1136608607274091
8.5 0.004282937696132793 0.008944954257774952 0.014676644409782369 0.025897049877126117 0.03677864714012462 0.047972680359765 0.05991739973024839 0.07311009049762193 0.0864375527799658 0.09903794078031987 0.11076624929147992 0.12191450690859404
9.0 0.004513618484694581 0.009460400576415881 0.015507447116042758 0.027455328770104898 0.03911508747550811 0.05116946400134431 0.06392462564158409 0.07811946490945623 0.09250097968443131 0.10592828460473058 0.1183017814006274 0.1303039844878958
9.5 0.004770026100671543 0.009978932874197353 0.016392027609936046 0.029079915430682553 0.041474019695856026 0.05439709907768751 0.06813387031043094 0.08327637813916412 0.09861064983562465 0.11276253264099655 0.12597983548238179 0.13904205163080902
10.0 0.0050172747928186635 0.010511152002782916 0.01725618853445343 0.030660000492128248 0.04389493251359636 0.05774318749234304 0.0723712490655834 0.08854984230715922 0.10488470538127355 0.11974295268271198 0.13390441877468093 0.1476586308966247
10.5 0.00527682690562184 0.011032695055394469 0.018091779359817373 0.03221635110636118 0.04632198857788783 0.061044284946458936 0.07669190408292474 0.09391471944786145 0.11114611466233576 0.12692996527848352 0.1419239529503874 0.15658462195693748
11.0 0.0055376043796174675 0.011580937379186963 0.018963849917099727 0.03378665781405617 0.048842982822765516 0.06444909763172631 0.08109984139771563 0.09942226447217842 0.11747773809487744 0.13422963557428869 0.14994321692302412 0.16537857484235696
11.5 0.005792055916780812 0.012121258406214494 0.01983107653532695 0.03539710367545624 0.05138392646397938 0.06809120478084334 0.0855564065642501 0.10507287450769401 0.12397661930844218 0.14163666169505074 0.1579842084509871 0.1744642646683881
12.0 0.0060145700583308145 0.012636369014030376 0.02075622546955042 0.03703646531077891 0.05401996105655474 0.0717031092060426 0.09023908722598781 0.11073332741440468 0.1306604596704417 0.1490747616839304 0.16620914785252036 0.1836466416810208
12.5 0.006258467868389799 0.013180712714781544 0.021681229323057837 0.03875417653532131 0.05667138207301439 0.07543476788103806 0.09489379594171625 0.11642194350831826 0.13751907560320162 0.15658828182747164 0.1748672939384238 0.19291218456961298
13.0 0.006499852166195546 0.013728927726075226 0.022572533530495906 0.04048188056544391 0.059362279650180774 0.07915154852679973 0.09971778567790361 0.12238343538672311 0.14433013510662857 0.1640556989291639 0.18364080125542692 0.20222994918999077
13.5 0.0067284314218043866 0.014247892432016499 0.023482254230711177 0.0422534124625379 0.06210399919059588 0.082979558141105 0.10470389727244694 0.12836228855997966 0.15123687140859776 0.1719806825990521 0.19249127088639834 0.21194160530386605
14.0 0.006974480013536622 0.014796965743262846 0.024411719077369276 0.044064792991830734 0.06491344430749807 0.08685980182488177 0.10966264005312298 0.13452875950691906 0.15811877463684923 0.18013827889476663 0.2014042211299754 0.22145118467463987
14.5 0.007222540016005429 0.01533380265355638 0.025351064310004584 0.04591366935734643 0.06788848808488553 0.0908295104931849 0.11460911991800195 0.14074112298024585 0.16515884319411914 0.18833877905233865 0.21056270556064155 0.23128979803807453
15.0 0.007488045015038377 0.015892323585283412 0.02629077797550046 0.04782795088375622 0.07089091113169704 0.0948433213676654 0.11977371391198038 0.1469568662217578 0.17242186084644068 0.19663721036261572 0.21966174482397077 0.2412504512877333
15.5 0.007747684828626141 0.016467983578220036 0.02727654831628154 0.04975006022816038 0.07392187793015852 0.0989919319665677 0.12496390895524703 0.15320834137146266 0.1799356822808198 0.20520996205156752 0.22885944498659935 0.25143473516644566
16.0 0.008011306902484396 0.017021167090348642 0.028260121021611653 0.051640531071330466 0.07697491525492502 0.10322006538739852 0.13030223572592275 0.15947649201651412 0.1874255414986295 0.21397195107977568 0.23826868808519364 0.2618363096503833
16.5 0.008260328449895868 0.017569564365985408 0.029276554417170652 0.05364170128055269 0.08002690727292162 0.10750625195167862 0.13579053526622753 0.1660160250301304 0.19506759442147847 0.22262576271928652 0.24768358950111108 0.27224343378938276
17.0 0.008530844396850215 0.018110660885179704 0.030262938605668616 0.05563788820928154 0.083155663632868 0.11183533328115287 0.1412919285570935 0.1726510340393003 0.20291288965127707 0.2313717464029682 0.2574186784277823 0.28265323601489295
17.5 0.008812341285448663 0.018701156472484694 0.03126372266624468 0.05771764591556225 0.0863294661352632 0.11616581055852712 0.14680674721103784 0.17952808463002498 0.21099861105924395 0.24011929812503202 0.2670359973859544 0.29345373811790404
18.0 0.00909609325123688 0.0192638849208039 0.0322663686749012 0.05974133503932251 0.08961218880617033 0.12066349445855219 0.1523421320149259 0.18633287792860026 0.21908611746800116 0.24904500756330372 0.2768270513247921 0.30423542607773557
18.5 0.009373912808063828 0.019835841498218335 0.03326100440251608 0.06188749878229868 0.09296981187108037 0.1251552731999361 0.15790406408797072 0.19329350591827582 0.22724450960288367 0.25820125304707797 0.2866714086610506 0.3149928989486573
19.0 0.00965180404624436 0.020444649764680307 0.03428889376257763 0.06402890249365106 0.09634522310009525 0.12979937736499292 0.16366475160611493 0.20028407325116354 0.23544342995155265 0.2673354302799144 0.2968553595927504 0.3255515142116423
19.5 0.009970819982060244 0.021039648970450926 0.03537287013802274 0.06630423435070659 0.09983934649075642 0.13455609174185623 0.1696040973236032 0.20759447349651627 0.24373253330547404 0.2766332139854488 0.3068997352281956 0.33643666488233315
20.0 0.010264723606500301 0.021677112076490496 0.03642136223252303 0.06861307819701892 0.10339182213952292 0.1393923963536785 0.17561190824301592 0.21500632598537012 0.2521646020129705 0.2859232813743569 0.3169618990191769 0.34740270121228567
20.5 0.010532293060705902 0.02228736868559438 0.03746512398576117 0.07091636495898059 0.10701546877799412 0.14414909499938333 0.18157733398917342 0.2224087649164359 0.26067762902830627 0.29550350839492195 0.327003768624487 0.3583817228190865
21.0 0.010809889803500464 0.022894054447939877 0.03857628150226221 0.07325922090745453 0.11059165122666648 0.14895940516748785 0.18770284762315262 0.22990266861468217 0.26914162330405966 0.3050521070863048 0.33719271219188673 0.3695436244219862
21.5 0.011113497515008678 0.023538778672293117 0.03967087478613155 0.07561680438351376 0.11422181496872702 0.15386243822735646 0.19394619548279615 0.23742508968834314 0.2778940960892665 0.3145544788569418 0.34749564933969757 0.3807142823172779
22.0 0.011392645310724637 0.02415818282870079 0.040792034483492216 0.0780416534708134 0.11804106290182337 0.1587758482233436 0.2002230872023278 0.24498557250047615 0.2864408943846337 0.32397793247243484 0.35784263608908673 0.3921819690761923
22.5 0.011725996617162266 0.0247821876584831 0.04193313174040445 0.0804335169055933 0.12180352581876804 0.16389383583869044 0.20674880634245907 0.25282495063228605 0.2953072997087335 0.33358583855548724 0.3683266589145655 0.4038549838136781
23.0 0.01201643318633013 0.025424068446557094 0.04311491688055594 0.0829029353520044 0.12558676031926122 0.16909051527889787 0.21340806102995233 0.2607064592094533 0.30420900461533024 0.34332145474038567 0.37897691453976234 0.41576659260518173
23.5 0.012301003002248715 0.026041811803287608 0.0442912172001464 0.08539847394644029 0.12953448560365738 0.17436694110738502 0.22006833920358324 0.2685911282234461 0.3130877769569197 0.35302326160153785 0.3897745127110566 0.42750054324369974
24.0 0.012588284556319194 0.02670416599039082 0.04550363081156919 0.08800624339244838 0.1335629338963628 0.17969960004397745 0.22681260282481328 0.2766359991943729 0.32203315882401573 0.36281595180800874 0.400809136837726 0.4393821022037492
24.5 0.012919230613422275 0.02734415730153566 0.04671695399764373 0.09063439783226446 0.1376647683537146 0.1850528203355723 0.23364261589106014 0.28454647410930395 0.3311524300003943 0.37290849691501615 0.41214343288148925 0.45128109850129017
25.0 0.013224043526503955 0.028034206332772135 0.04797385847209691 0.09323551843907395 0.14169669947103689 0.19047408853318243 0.24042257473156897 0.2927666540901126 0.34030064269820964 0.38282908905151714 0.4234338232651116 0.46343965272707
25.5 0.013501182065155562 0.02869998812721347 0.04923330388947772 0.09590153302872234 0.14570265689046433 0.19600978912896122 0.24738420899918373 0.3009592430457369 0.3494374994402286 0.39323913697765445 0.43473231960443703 0.47570436441013386
26.0 0.013802150334134481 0.029382431595712154 0.050488932562853465 0.09863791640930686 0.14978767623144995 0.20163284010178223 0.2545664467055574 0.30925585301431624 0.35873875544184375 0.40368584118816453 0.4460933968862467 0.48836665797335116
26.5 0.014098476048462993 0.030042411079797632 0.0517297868417178 0.10139244456763442 0.15400725323789366 0.20731238244963524 0.2618175866683061 0.3177127733161888 0.3680575825402312 0.41432899288708414 0.4576070512366616 0.5010673706123594
27.0 0.014393036948493542 0.03074631286228718 0.05300864535118628 0.1042405302431426 0.15817779260348813 0.21317330855517314 0.2689094268772146 0.3263271585607895 0.3774679943349559 0.4251195052704948 0.4691429062788577 0.5137231487213704
27.5 0.01468899346176432 0.031429946031228694 0.05436900375957181 0.10705119472587589 0.16247401329327577 0.21904690743815908 0.2763144988076196 0.3348492666821537 0.38712138196298607 0.43592066541110785 0.48111327337752197 0.5266362793524495
28.0 0.014988277256855939 0.03210998010433286 0.05571542348222175 0.10990167202653289 0.1668854771664979 0.22508375188551016 0.2835467681866509 0.343503906625946 0.3971322411448951 0.44672353660695585 0.4931800008278064 0.539351010574966
28.5 0.01527858103412209 0.03283939435656867 0.057078434231094016 0.11274088348922756 0.17135148241390896 0.23112546044287458 0.2911076525403526 0.3521776388130278 0.4070911956453698 0.4577977692361632 0.5052173888705068 0.5519371595931015
29.0 0.015569440640526079 0.03350262899396521 0.05841331799851403 0.1156332180148996 0.17585096867062022 0.23716146902325516 0.2986342681490942 0.3609530035468118 0.4171999537862641 0.46889443197559105 0.5174621082294405 0.5648597527769552
29.5 0.015871016740474794 0.034222390126394 0.059729099719370043 0.11870181892633869 0.18034542467501566 0.24332170724150015 0.306289931859909 0.3696816662202119 0.4274691702187975 0.4804268558735525 0.5296062846064323 0.5778330156260858
30.0 0.016207098558820937 0.034967607179600874 0.06113745670258641 0.12162498574139963 0.18496413255142385 0.24952996386711845 0.31401929914442767 0.37846701230672697 0.437698199658209 0.4919244607567555 0.541796317934954 0.5912093256646822
30.5 0.01654282354648479 0.03571796588704905 0.0625576073921651 0.12463299996153579 0.18955821814546486 0.2559504745964173 0.32200160457436644 0.387488780317621 0.4479394658412116 0.5033793425985199 0.553849428976124 0.6043920336204098
31.0 0.016852037489979127 0.03643964018346975 0.06401416014402679 0.12766373984595658 0.19431425110314834 0.26244598864054086 0.32995315465415226 0.3968325817826945 0.45842749300158386 0.5151974636946614 0.566153218295496 0.6177593007720094
31.5 0.01715164163611608 0.03717852213300169 0.06546321939393275 0.13080879378629098 0.19906098220257468 0.26882503510618516 0.33786772438435203 0.4060674006218625 0.46886393973530976 0.5268974605726207 0.5785875224892005 0.6311773415483419
32.0 0.01746842360312313 0.03795863291333905 0.06701198834928286 0.13398791697020856 0.20386668804614366 0.27546922798613016 0.345958289024099 0.41557309764880174 0.47958243225333497 0.5385566952600972 0.5914850176547177 0.6444544444110278
32.5 0.01780085831342339 0.03872265210788876 0.06858420005858468 0.13723203207711704 0.20882926740448032 0.282018148554551 0.3540851953193863 0.42501822925766886 0.49035216838711443 0.5502281366018007 0.6040989460042697 0.6579210786869727
33.0 0.018100742645340732 0.03947680497518933 0.07014997632072777 0.14042622396656734 0.21387478724322628 0.2887218698643559 0.36225051430883626 0.434562222591308 0.5012495966744389 0.5622021707787339 0.6168806950987137 0.6714461968697966
33.5 0.018435683973760365 0.04025763297246906 0.07168981143173209 0.14356237091159632 0.2189286183919062 0.2953984283739457 0.37040036228908435 0.44415022920415337 0.5121958469673996 0.5741888365972072 0.6297917277585994 0.6849763125455136
34.0 0.0187560528934075 0.04108741885741902 0.07325467168787231 0.1468334447658624 0.2241071289220814 0.30232918528009595 0.3785111824669997 0.45403499901192595 0.5232860967720664 0.5864824357573051 0.6425473887448729 0.6982883278684675
34.5 0.01908811788322708 0.041927334381370675 0.07486951450950888 0.15009179487036023 0.22923914464233716 0.3091812358446369 0.3868414251571872 0.4637875879151583 0.5341839558484638 0.5988062167983916 0.6554781776419163 0.711945582438133
35.0 0.019392869481611827 0.04274700347892943 0.07646841335811222 0.1534712737812412 0.2344844408192713 0.3162010563008692 0.3954918936722701 0.47361523853233595 0.5453063712289763 0.6112996894357644 0.6686206598248701 0.7254259994637032
35.5 0.01971905262263235 0.04357646049673728 0.07812341180865878 0.15692549304290568 0.23976020226246308 0.3233781191300482 0.4041163777558972 0.4837117155460672 0.556583087968352 0.6237257563606703 0.6818397379133646 0.7387384012048381
36.0 0.020078865131891326 0.04444357313504493 0.07976979711512523 0.1603460743462239 0.24513073907829613 0.3305665382781452 0.4128801087206319 0.4936921646750953 0.5678616003185526 0.6359177228799829 0.6947405722190707 0.7524684251179528
36.5 0.0204398659947793 0.04529013552333014 0.08144661485727996 0.16390994498810862 0.2505385512895589 0.33773327506194945 0.42174072447931366 0.5037732000401909 0.5793243809300845 0.6481921770575881 0.7080033816042637 0.7661767952359018
37.0 0.020801214896577793 0.04617014830431683 0.08316352759362236 0.1675131366911038 0.2560759411031313 0.3449746830339998 0.43064835333287027 0.5140384083221886 0.5910351195329122 0.6607423027693867 0.7211984290402311 0.7802948519980628
37.5 0.02116418224216448 0.04706875772355728 0.08489919316687153 0.17111579536740384 0.26167946269559655 0.3523443481153228 0.43952876743966934 0.5242134197495595 0.6024222791638787 0.6732462161623342 0.7343025383643397 0.7944548883719272
38.0 0.021532528504006235 0.04799007624406292 0.08670542258336322 0.1747765166103821 0.2672230518660742 0.359839262806137 0.448503557214864 0.5342596940291331 0.6138866535041264 0.685767520515856 0.7474400325464239 0.8085371408754543
38.5 0.02190037748162501 0.048893346645395276 0.08845492063019361 0.1785139123607632 0.27282809385810225 0.36720674667751063 0.45770010835658426 0.5445545434048226 0.6255663838223192 0.6982422501692729 0.7607626555844852 0.8228176825043266
39.0 0.0222446726130819 0.0498325744872538 0.09023098496025153 0.18219260543818666 0.278529981794165 0.3745769604137772 0.466868161446381 0.5547951815090746 0.6369787624314147 0.7108328745286732 0.7744339294096446 0.8371393539438161
39.5 0.022613067700634266 0.0507720179978058 0.0920137756166459 0.1859871543718352 0.2841871712917356 0.38191237806813516 0.4760841855343291 0.5651732181439606 0.6486375059775862 0.7234765225997262 0.7880718139482938 0.8513179652916644
40.0 0.02295739012454409 0.05163687896142127 0.0938317849300921 0.1898293881899873 0.2899898501225162 0.38960377152791037 0.48536787544684523 0.5757623433007975 0.6606292271289638 0.7358801833989455 0.802006816294152 0.8658684992052024
40.5 0.023339383827495196 0.05255793189247866 0.09571778460000278 0.19380088367645518 0.29579562236190865 0.3973931393420197 0.49480428984408975 0.5863412464348292 0.6724301009239401 0.748369495855113 0.8155991011462942 0.8802193885059788
41.0 0.023707292658723306 0.05352921422218168 0.09757791685377448 0.19771850885442627 0.30188507866464187 0.4050806580182658 0.5042370119155808 0.5968598913327792 0.6844109449193054 0.7610912129972914 0.8295922897168675 0.8951513375733595
41.5 0.024089377079776573 0.05452263932932621 0.09950475622966068 0.20176598434626192 0.30785333315352514 0.4129205403466663 0.5137186948037575 0.6074321441839445 0.69636864042101 0.774126110026215 0.843346414157094 0.9098745539221371
42.0 0.024491428195321623 0.05550633023292855 0.10142729603702721 0.2057239122489042 0.3139242583946951 0.42082253824589305 0.5232813542037716 0.6181556811896218 0.7085125840339408 0.7871488534540375 0.8574853172012649 0.924542419178354
42.5 0.024841413369530756 0.05650676349512754 0.1034265724962947 0.20991561911239767 0.320140930350075 0.42895912332506575 0.532667269388855 0.6289147508524287 0.7206018137427241 0.800416353438014 0.8715221444855829 0.9394953280970647
43.0 0.025250080723068544 0.057496549138208744 0.10546197598683735 0.21408595236833466 0.3263431803435411 0.43682658355600384 0.5421750233611525 0.639512924394787 0.7325436394251891 0.8133204071029384 0.8857006100248265 0.9540836752995969
43.5 0.025634383584414545 0.05846513382775659 0.107441591764497 0.21827321452023557 0.33263972353949633 0.4448818907498082 0.5516718027297572 0.6505607354508396 0.7445572064759892 0.8265094546660559 0.8999530323378985 0.9689567344442296
44.0 0.025989314670164156 0.059487211428398475 0.10945465563512177 0.22256235678340305 0.33884345366419977 0.45312977461791676 0.5614216802323351 0.66172438250493 0.756656524956686 0.8397542139768184 0.9144592243379136 0.9837069187860233
44.5 0.026374614855782744 0.06049096238827151 0.11146664148031157 0.22683440981061015 0.3451985727807491 0.4613173579828423 0.5711718993327028 0.6728531026858117 0.7689692095240857 0.8531226805199319 0.9286656970956095 0.9987308169588619
45.0 0.026770441255166796 0.061557096158742344 0.11351637032871707 0.2311403679255591 0.35163543916131595 0.4696384253843573 0.5810614628604803 0.6841396339707445 0.781456324881638 0.8666980754533857 0.9432714128424262 1.0138591591828452
45.5 0.027133344434046167 0.06261141204304865 0.11560496089871748 0.23549129913472872 0.35832152891715197 0.4780282843255498 0.5909974951697403 0.6953377803060031 0.7940747205945342 0.8802628998915965 0.9575036463776053 1.0289595102876175
46.0 0.027546143241243982 0.0636971285228264 0.11780529167936474 0.23992635994711797 0.3648826996203493 0.4863553865370563 0.6007396584778363 0.7067455741843581 0.8066241065434797 0.8940909232911843 0.9720263798290846 1.044071627288043
46.5 0.027973703460101966 0.06479219254121128 0.11990894523983824 0.2443904054397326 0.3713846092386656 0.49499415571707606 0.610713004527141 0.7180479281802875 0.8190965333829017 0.9079524172614373 0.9864081508787829 1.0593404943477953
47.0 0.028382519139941255 0.06589075335480409 0.12202783514909862 0.24887842592116988 0.37792534092504315 0.5035582171104543 0.6208325936641297 0.729335862345198 0.8318850932316104 0.9217707058555655 1.0011191014108833 1.074653909861021
47.5 0.02881020079729891 0.06707449004079975 0.12430207290662047 0.253507587494546 0.384742970407289 0.5122020657106348 0.6308791274433783 0.7405482815330796 0.844481603397935 0.9356241464657785 1.015980746928284 1.0901291253717158
48.0 0.0292219566984775 0.06824699169682137 0.12649278247965684 0.2582687032082804 0.3917656711116617 0.521028912489067 0.6409255781431376 0.75188693629685 0.8576483992150485 0.9495911561996366 1.0305383263900478 1.1053110414044585
48.5 0.02960855914857055 0.06947044431507143 0.12874886374477654 0.2628710081186707 0.3986253376966861 0.5297309665493715 0.6513597810546838 0.7634060353676726 0.8706470832501685 0.9635259543416921 1.0453446844252334 1.1207879222399437
49.0 0.02998660026848543 0.07065272685504057 0.13105254682519415 0.2675884113240462 0.4056303999390639 0.5385961226514973 0.6618318674657429 0.7752907289157016 0.8837947247965959 0.9774616108078475 1.0602854061170728 1.1361326582741564
49.5 0.030381615336329555 0.0718069646193852 0.13348487782192742 0.2724150183461192 0.4127127943980242 0.5474257840462982 0.6722834955991724 0.7872749863366151 0.89719673977697 0.9917482831081468 1.0751714188013963 1.1518281715119023
50.0 0.030764438040918753 0.07298713065903305 0.13585094206992668 0.2772775778966594 0.4197631029683252 0.5563172749045178 0.6829272688415198 0.7993172853114968 0.9106978346387612 1.0059756451656992 1.0902837381488695 1.1674480888115344
50.5 0.031169130062103145 0.0741565599544279 0.1383098103255954 0.28198891080413885 0.4270977026751084 0.565303132133692 0.6934704562175532 0.8111493569399628 0.9241026416228542 1.0203381763112565 1.1051424056107446 1.1831934394618104
51.0 0.031570243274184714 0.0753974553507955 0.14073321896905064 0.286845870175651 0.4342755265504322 0.5744176357241277 0.7042012861166067 0.8232610886148588 0.9377805413169198 1.0345979882034644 1.1203041438913581 1.198917945469182
51.5 0.03203016585004008 0.07661264742722969 0.14309707949481526 0.29190883062985296 0.4413834081450858 0.5835152614940278 0.714856931393559 0.8356081694682581 0.9516013518794436 1.0489950928627474 1.1352819487400336 1.214254000198452
52.0 0.03248425312958426 0.0779257531593556 0.1455164067510364 0.2968896906899245 0.4487292377568127 0.5926198103517935 0.725434050717894 0.8478632562276668 0.9653923751832778 1.0637365641768017 1.150508478155888 1.2299149729258982
52.5 0.03291326638120226 0.07919201461223042 0.14799512057778147 0.30210414980974054 0.45626828584930135 0.6017782491527965 0.736005206194028 0.8604826479496328 0.9793289084096557 1.0783370532276906 1.165708812526904 1.2456826008325415
53.0 0.033310650951375316 0.08043263667884562 0.15053371086333134 0.3071423616209336 0.46365211892068664 0.6110755120745662 0.7466461009741836 0.873051074112768 0.9934626524847381 1.0932009508279716 1.1812263682912805 1.2616371965103708
53.5 0.03372971217641579 0.08178456801100693 0.15313310057011917 0.3123980177021262 0.4710650189004751 0.6204324093547224 0.7575739617057278 0.8857112156942955 1.007557346507496 1.10790596947839 1.196688445198191 1.2773673572146336
54.0 0.03415848594725731 0.08310130961457513 0.1557052284706485 0.31763070254531833 0.47865325806140374 0.6298972962543434 0.7685915936194325 0.8985537619214645 1.0218998956296539 1.1228769727716088 1.2120453896244339 1.293439222718234
54.5 0.034605645315926734 0.08444343822562321 0.15829391180985944 0.32306177150631066 0.4862649633247395 0.63908940654161 0.7798275987528341 0.9116189739084563 1.0361026231902344 1.13790087889142 1.227492885922712 1.3091894093881642
55.0 0.03503847203262746 0.08585156715244235 0.16095100836147935 0.3284445767372869 0.4941081419960677 0.6488362948930891 0.7914101946067699 0.9246243006283064 1.0504298971107497 1.1532203168244064 1.2430003444709012 1.32546974978661
55.5 0.03549106275408429 0.08729579384230796 0.16365262736981534 0.3338010848484883 0.5018654879418787 0.6585393287103002 0.8028352896363289 0.937807485418798 1.0653163394284002 1.1685377440627844 1.2588403803701294 1.3417709800131392
56.0 0.03596208526040276 0.08866145301299057 0.1663573741170575 0.33914498801451215 0.5098197005671987 0.6681847688337468 0.8142126912114819 0.9512300159375475 1.079819837389652 1.1840690874649487 1.2744918476567644 1.357696270351467
56.5 0.036389919033232736 0.09009220170109222 0.16908843225072484 0.3446040015134717 0.517874767849774 0.6780368785405846 0.8259235865017394 0.9645856897594476 1.0947965280464649 1.1997527367608365 1.2902612634384096 1.3742273347611504
57.0 0.03684475322520257 0.09149984405549294 0.17184340605705994 0.350254197712977 0.5259525036425446 0.687780887231259 0.8377813888347895 0.9779795837037882 1.1096544122243863 1.2153890064093074 1.3058787451989675 1.3908420400397854
57.5 0.037294599875239184 0.09288644069158342 0.17466851829752522 0.35596787022485316 0.5339960022757726 0.6976279531660382 0.8495499332015992 0.9918039674992367 1.124839466639419 1.2310461757569018 1.3220907901584416 1.4071757519034294
58.0 0.03777596492691898 0.09436042619060607 0.1775450780453727 0.3616891683893658 0.5421527551353608 0.7077127782964172 0.8615671248189632 1.005602676978138 1.1402654982694984 1.2469948900086605 1.3382060578464399 1.4235418985025743
58.5 0.03827360897123406 0.09582441799270747 0.18038223408799003 0.3673425974251434 0.5501473287096006 0.7175644921178321 0.8737704464446029 1.019862793994062 1.1557961951735418 1.2629918077293083 1.354299145313946 1.439946277090121
59.0 0.038745865901383764 0.09731974624599504 0.1832171050184725 0.3730539896834699 0.5584084418843172 0.7274326424190943 0.8860992887381222 1.0338550075903494 1.1712074074019416 1.2788621795437738 1.3707794399777296 1.4563648132469065
59.5 0.039216814422810206 0.09889917003420852 0.18613034252922378 0.37894383773394774 0.5667578047352279 0.7374460509824855 0.898615121034386 1.0481263877765548 1.1868643836478745 1.29484738174296 1.387493689829563 1.4722967091735186
60.0 0.039761978469605906 0.10044151533537228 0.18905345285369007 0.38500096170834314 0.5750902065752501 0.7474832734265027 0.9114028954797921 1.062781133477319 1.2027885476056768 1.3108250986227814 1.4038753665885428 1.4882105040629785
60.5 0.04028784256245273 0.10198289089329357 0.1921512991808831 0.39117930627673947 0.5835648053957903 0.757865477243181 0.9240015122381552 1.0774952001355511 1.2185472225867722 1.3270014010265514 1.4204187541242734 1.5043370696726681
61.0 0.040798338770852906 0.10357341377544618 0.19519749818717969 0.39718903896063856 0.5921258370692117 0.7682961079419299 0.9368746154974508 1.0924070706414564 1.234386212216755 1.3433362764582781 1.4370141140748747 1.5212850738943198
61.5 0.04135956150377983 0.10519113632306074 0.19831395541770813 0.40334231236754586 0.600562771157183 0.779124462827677 0.949905775379417 1.1074271740837904 1.2503723896074064 1.3594743394405364 1.4535615667555974 1.538560910124488
62.0 0.04192201154783523 0.1068004696687043 0.2015390031213834 0.40953273285404923 0.6090721393078287 0.790137175155879 0.9630810011922928 1.122525671741128 1.2665564717031907 1.376228914388164 1.4699649891636888 1.5550409456282623
62.5 0.04245974814476468 0.10847514327166874 0.2045690469027506 0.4158481972808987 0.6176825256969598 0.8011511809335111 0.9762602483456675 1.1379487994017283 1.282684430700345 1.393174872743101 1.486432379573325 1.5716367478240791
63.0 0.043011213271420795 0.1101595750801933 0.20782339695660612 0.42226537110198575 0.626513181388531 0.8121091005940655 0.9895475695049939 1.1536167386698541 1.2989351734505339 1.4098161950760664 1.5028170520320883 1.5887486998248654
63.5 0.0435623851506206 0.11177726279301485 0.21108316549446365 0.4288184985766364 0.6351361262324218 0.8233806612890847 1.0030638567875738 1.1691416237279018 1.3151539844091948 1.4265685487850126 1.5199673967968794 1.6059232417947817
64.0 0.04414449930679698 0.11340225604626467 0.21438426494195797 0.435222500177304 0.6440333637521756 0.8348031995769736 1.0169136449505853 1.1850193255881516 1.3313023420558527 1.4434439795545577 1.5375000760007937 1.6237357329020197
64.5 0.0447736328434286 0.11516958137371712 0.21774891851784217 0.4416826678943756 0.6531600588687722 0.8461915550976786 1.0306832804178014 1.2010974387625728 1.3479516904636357 1.460327091393025 1.5543263597461041 1.6413123947915873
65.0 0.04537140158106178 0.11691357682157065 0.2211813574743955 0.4483909568602772 0.6621804070466275 0.858029620492972 1.0448766675299959 1.2172495024546734 1.3642036340698307 1.4772138827991494 1.5712228363284777 1.6589813657955235
65.5 0.04598811582416756 0.11878226364366254 0.22472183237560867 0.4553424560549738 0.6713362712155317 0.8697715608714238 1.0591951310765573 1.2335386537639579 1.3813444789386555 1.4937898546195167 1.588536807601158 1.6768572362983716
66.0 0.046621745529495474 0.1205408857490606 0.22819075315217185 0.4621059512894393 0.680738884616637 0.8816215752586816 1.0737164902762621 1.2499769608057212 1.398383683667841 1.5111567908136445 1.6059752495996453 1.6946959563863246
66.5 0.047277022114014744 0.12234960368976606 0.2317434659157152 0.4688848363517065 0.690179212863526 0.8940565467373935 1.0885519814748195 1.26667631029138 1.4155227899533118 1.5292877521272232 1.624073054466656 1.712523757295166
67.0 0.04794278392215717 0.124265222318886 0.23543533403293976 0.4758706296964084 0.6997541249265868 0.9063906956508563 1.103410465325994 1.283496899313167 1.4326063954935397 1.5469363888735574 1.6419628652630238 1.7305448282963585
67.5 0.0485623977405419 0.12608638447674664 0.23916485448726327 0.4829222074512129 0.709483630700305 0.9189429044217117 1.1184839792610914 1.3006373508832316 1.4500540997939741 1.564469667906686 1.6598654614585229 1.748549486647578
68.0 0.049236501363591555 0.1280432693242514 0.24291408398977932 0.4901319195973854 0.7192884782876997 0.9316117250719012 1.1339029637332243 1.3176651588994432 1.4672940597884647 1.5820712687967284 1.6779933280319896 1.7662225223291887
68.5 0.049869754700868484 0.13000902566174674 0.2466058514053268 0.4975476766379433 0.7291762402813348 0.9447914251636023 1.1496385522506416 1.3345470461444409 1.484773597758628 1.5998909547501685 1.6963293460537177 1.7845427096618987
69.0 0.05055733942431482 0.1320052952420569 0.25047718715068434 0.504981156103933 0.7392614921088183 0.9579090418960172 1.1654080912140186 1.3520303242906075 1.5023945079559424 1.618331291377713 1.71460478655764 1.8028623436403124
69.5 0.05119483447855064 0.13417350522492805 0.25435910228101677 0.5123468966174987 0.7492192959239393 0.9713347558331763 1.1816872226702255 1.3695561251127857 1.5203392970715803 1.6367184081821367 1.7327478593770553 1.8209690835526708
70.0 0.05183759101626938 0.13625703145014245 0.2584606343404817 0.5200312955940288 0.759459333125855 0.9847076026387405 1.1980631227542828 1.3875777031337084 1.5391678962687143 1.6551777230664915 1.751173675848443 1.8391689944480625
70.5 0.05254367980038108 0.1384812329607994 0.2625323729447292 0.5277832612836257 0.7699580584254736 0.9985661273324061 1.2146221156222017 1.405625857334189 1.5573457653885985 1.6737121725097022 1.7692152240797312 1.8579502642267427
71.0 0.05325328929379608 0.14069293730846438 0.26663433064139475 0.5356159044980843 0.7808869723699432 1.0124354163542597 1.2312618599723846 1.4240977735201004 1.575742883829243 1.6921869870414017 1.7879839105127497 1.8769303278338831
71.5 0.05403752791184562 0.14281764901804223 0.27077679066323435 0.5434690854225139 0.7920573118376116 1.02663326047978 1.2483022602666956 1.4427291973246343 1.5944484768308946 1.710869972020981 1.8067400759675287 1.8960121497433682
72.0 0.054801827690746534 0.14499036639461632 0.2751624295940472 0.551283584099181 0.8033327551523244 1.040980066635454 1.2654725258059607 1.4613763100290802 1.6133961043610952 1.7294683906816664 1.8254876663937596 1.9149893656116854
72.5 0.055542020809162346 0.14728005608955447 0.27945946786936166 0.559360067709075 0.8147686477039753 1.0557102587305967 1.2830049742821152 1.4802039151401538 1.632675993933209 1.7482632611383977 1.8442589658359874 1.9340885389465807
73.0 0.056317084685376495 0.14960960460524586 0.28381334266367253 0.5677260805986107 0.8265461721274528 1.0706027280729895 1.3011461172848293 1.498796658568341 1.6518498029775301 1.7668087967202246 1.8635758633134794 1.9530078861476556
73.5 0.057078454087367794 0.1519392301266108 0.2883971116534074 0.5760227982811401 0.8385653067430947 1.0860434688385994 1.3193570028452941 1.5177436778391162 1.6713818162409173 1.7858795222173443 1.8832217305825711 1.9718634678005804
74.0 0.057822342682187916 0.15439447806290474 0.29289510392764667 0.5847517728657041 0.850613018433808 1.1013005122184518 1.3375063929410853 1.5375783045679368 1.6908874575335453 1.805040872888832 1.90259037065851 1.9905884363269097
74.5 0.058612208650140635 0.15693495445402444 0.29748988754739697 0.5934509571351186 0.8632910362565968 1.1171761687865192 1.3558920991576056 1.556760572799915 1.7103801329729327 1.824225550666163 1.9220897007002864 2.0090192297276936
75.0 0.05941736598481373 0.15944773150620956 0.30229750266836125 0.6021296940952479 0.8756774795610418 1.1336293430229825 1.3749624323779979 1.5763295305292653 1.7297103729802192 1.8435455335262845 1.941963553094268 2.0277182801568943
75.5 0.060145366171343875 0.16208233777211098 0.307013912454378 0.6112500086119294 0.8885614197946851 1.150287880751757 1.394217196596382 1.5961680695611364 1.749293247889009 1.8634800474800097 1.9613045572935799 2.0457135990507336
76.0 0.06098375754301578 0.16468291045957706 0.3120135469929285 0.6203530943717654 0.9016814580095385 1.1671571215985408 1.413552705923872 1.6162330753793022 1.768603547526205 1.8836485449952467 1.9810187989667458 2.064094422066087
76.5 0.06180804184907544 0.16733892577253645 0.3170735713144181 0.6297398470680611 0.915217111455667 1.1843429711699516 1.4332747478969772 1.6363622137976377 1.7885297441368442 1.9038014271223531 2.000694369063282 2.0824575658565756
77.0 0.062665583510578 0.17004451297468615 0.3223346868821787 0.6390263699110255 0.92873163256047 1.2018235074318935 1.4533374969808686 1.6567766854301238 1.8087485072282559 1.9241665552977358 2.02012914593742 2.101395573662697
77.5 0.0635509790273816 0.17276709144931823 0.32758461599560273 0.6487484360942308 0.9427938474469046 1.2194994079272354 1.4734883350710466 1.6776068316379211 1.8287801264209442 1.9445406951574289 2.039532189749128 2.120694671876403
78.0 0.06448018284468654 0.17577538969648238 0.33283714684943494 0.6586573849042415 0.9570207281397138 1.237371144874912 1.494021076910446 1.698639260030311 1.848806037661455 1.964502727161475 2.0593744833471392 2.140365824427101
78.5 0.0654078374111147 0.17875864294678567 0.338219064185062 0.6685116170443259 0.9716623175500201 1.255506358059846 1.5144809214963222 1.718959416090189 1.870035033654485 1.9849863280006437 2.079202604692905 2.1605105618567775
79.0 0.06650708926331284 0.1816285369750074 0.34382118793719463 0.6788427419431513 0.9863719153698964 1.2739776975562185 1.5361811210397087 1.739795754524447 1.8910510951159645 2.0051105162642093 2.099179978901118 2.180422388477919
79.5 0.06755197713881807 0.18463828494021983 0.3495710839567103 0.6893858638994041 1.001586896156392 1.2931400100822177 1.5570662080455049 1.7606652255161095 1.9121058750551427 2.025632397156052 2.1202200361174937 2.201073698358788
80.0 0.0686841542644197 0.18782484155199505 0.35543486443659156 0.7003938822255845 1.0169847546208155 1.31274277823278 1.5784953510607826 1.7815176767388246 1.9335019407166185 2.046218493525265 2.141792312848396 2.2217054322204604
80.5 0.06975378414377986 0.19103567826989523 0.3614961702414321 0.7114136981370096 1.0326237204677313 1.3323308519655384 1.5998803141388263 1.802936396483366 1.9542272596355108 2.067233555147343 2.16370369493607 2.2426211724131466
81.0 0.07083279515538828 0.1942616083583487 0.3675958889449819 0.7228365135458892 1.048813216301673 1.3524077413181286 1.6218416811168033 1.8244628143233563 1.9755006274991667 2.0883451493570524 2.185492727771256 2.263889438442795
81.5 0.07195117149115532 0.19772395196847037 0.37362685605805374 0.7345890508465049 1.065159530457487 1.3730137218332226 1.6440642560874112 1.8459533214317605 1.996830350153397 2.110187322987191 2.208069396571261 2.2856364579798707
82.0 0.07308134347748706 0.20143211949541462 0.3801318153687424 0.7466187618177638 1.0823667297093267 1.3941225231605332 1.66662862636996 1.8687923275816867 2.0177562287263306 2.1326858484440163 2.230809904826835 2.30756277571673
82.5 0.07419957782037281 0.20479184311655732 0.38696086528353496 0.758753802720032 1.099162687523492 1.415409474925009 1.6901769221083265 1.891691785755988 2.0394757354214392 2.155934550968221 2.253923305425037 2.329181119668866
83.0 0.07535347433666557 0.2083669354398277 0.39396927930945286 0.7713292887021231 1.1168996862207041 1.4379711135879787 1.7133910901296914 1.9144806109904315 2.0616969681104966 2.178900108997442 2.2774234172796457 2.3503123737345812
83.5 0.07656607024124992 0.21221540941183487 0.40076948149062197 0.7845115965285641 1.1355381731391796 1.4602109356892328 1.736965908509519 1.937923484710193 2.083899394729003 2.202948074591471 2.3013291480844282 2.371682243557833
84.0 0.07797643428142084 0.2161531475889317 0.4081692983037068 0.7982452733056187 1.1546651946472242 1.483571104775792 1.760684002708666 1.9607408120042782 2.10710643243086 2.227224304806761 2.325039897191911 2.3919444590190633
84.5 0.079170026191098 0.22030201075466546 0.41564538906263226 0.8119368449465054 1.174066595899981 1.5069060590738521 1.784752975552907 1.9844019940505582 2.130790853340695 2.251973556892162 2.3489505740165924 2.4125127127362256
85.0 0.0805956684379046 0.2245160545747136 0.4235066425752863 0.8266180403875446 1.1940915127501883 1.5311236097072727 1.8096026144669226 2.0075617155679772 2.1555582286065897 2.277049723308208 2.373107564166336 2.4333686859905543
85.5 0.08219911002998487 0.22885946053109057 0.4316382035863924 0.8417259573808693 1.2144540834281798 1.5554867959985337 1.834225810089444 2.031622450969976 2.1799052801570236 2.3028656923808835 2.396607072693889 2.45434553938004
86.0 0.08374284145640645 0.23345046708897038 0.43980091805493793 0.8571300634347688 1.2355345166142646 1.5803697447717953 1.86006912544274 2.056639640366251 2.2058742492868086 2.3286024560052123 2.4201063439846338 2.4756677969216403
86.5 0.08539550284698236 0.23817528125480794 0.4484611977420625 0.87322541729942 1.257197534311999 1.6063330323803613 1.8869336898867026 2.081946943418325 2.2319431693856036 2.354731484003515 2.4442782529169493 2.496950194474313
87.0 0.08717709700317602 0.2431223650733556 0.45781691787342577 0.8899134374046587 1.2796737771730438 1.6328994152711613 1.9139410862304325 2.1082404725209942 2.2588163750977226 2.3814862307545446 2.46853531728763 2.517992749756792
87.5 0.08894520303272255 0.24808853959555405 0.46716814648404814 0.9073325105229626 1.303227293969937 1.6594136916329942 1.9419114570708225 2.1351137049804727 2.2869036371635016 2.407986336157226 2.4924430276243528 2.539840301848459
88.0 0.09087285286162156 0.2534062202914519 0.47700416543941815 0.9252049511590872 1.327846948412605 1.6877053062567953 1.969109108733421 2.162677230972857 2.3153797706104955 2.4348124291010804 2.5161373926467183 2.561464008424463
88.5 0.09278165675662173 0.258871492877058 0.48706456225456746 0.944253440233149 1.353208624020756 1.7157934680513223 1.9966710659336935 2.19085788103105 2.3445460308683015 2.4621948310877873 2.5404306634454095 2.5834631934650907
89.0 0.09474164017550467 0.264793476169285 0.4981018655232994 0.9643018077355086 1.3803229861314674 1.7446386408330699 2.0249772819637477 2.2204009431445604 2.37466921681009 2.4894539065699783 2.564522300191512 2.6056870437847337
89.5 0.09707415604208322 0.27112310478905316 0.5091537575354297 0.9852249687882073 1.407366724501939 1.774698620911018 2.0547446584886635 2.250517672715575 2.405193389332977 2.516354535639188 2.5891005824353326 2.627920864308578
90.0 0.0994021058041902 0.277782455838534 0.5213151751483325 1.00649955143959 1.4364247176318372 1.8058392074924035 2.0855709769190396 2.2823429491353933 2.4358942725767214 2.5436205292792167 2.6138907898872348 2.6505424121201537
90.5 0.101666171684633 0.2847397789371514 0.5341729910777215 1.0296882838729662 1.4663696528356058 1.8377287531764201 2.1180560652410634 2.31558488076502 2.467126791071276 2.5707147548781393 2.638751300168451 2.6731458181557706
91.0 0.104043597213861 0.292061987991872 0.5475641790960579 1.0538314364034982 1.4980651969757002 1.8722462825319302 2.1509206643843104 2.349757704873737 2.498810569850737 2.5981509252574306 2.6636223725069983 2.69550775660119
91.5 0.10642490241056199 0.2999231930165557 0.561553638950947 1.0797593856265486 1.5303956769766702 1.9086712193328572 2.1857522423009703 2.385917397254914 2.529988304484454 2.6261881826613984 2.6883365482193344 2.718815620205584
92.0 0.10914228462532374 0.3079776046391546 0.5763594863203256 1.1067841627859392 1.5649922777472463 1.9475204369315258 2.221757267958684 2.422298453640409 2.5613471624269324 2.6543739600276877 2.7131885630850103 2.741807088997442
92.5 0.11199356582545832 0.31679240649589013 0.5928552153504716 1.1357396235446107 1.601633333272666 1.986774875328726 2.2591717829493834 2.4598097007038886 2.593598486444514 2.6829549890872006 2.737900089872805 2.7651869679286945
93.0 0.11529169860059996 0.32633301282553107 0.6104009273164667 1.1666753455229053 1.640421743518094 2.027395512521754 2.300636968099672 2.497111698162498 2.6265455719952544 2.7113360245171165 2.762991798973996 2.787949214697117
93.5 0.1185673433543245 0.3365241653772725 0.6287403093499421 1.1992014314357724 1.6826258095430653 2.071419196089823 2.3435559693282024 2.53544844317196 2.6600114697780457 2.740055572151177 2.7879315498808492 2.8109410762938474
94.0 0.12194335267828081 0.34773686684917815 0.6488641449433948 1.2351127760540215 1.7270516211733318 2.1171237569185752 2.392371870196944 2.573884117308274 2.694493816253031 2.7688618833037246 2.8127521739683776 2.8335632213594786
94.5 0.12595562136255464 0.36001918816436596 0.6710104496262695 1.272984729878671 1.7762205958250123 2.1658603377743 2.4419818522765313 2.6139694589146654 2.729046749920986 2.797881141810429 2.8369567792377337 2.8560264922577048
95.0 0.13048726961997764 0.3730459802645314 0.6948916931784204 1.314178015429054 1.8290273935817576 2.221122043229655 2.492228191528651 2.655641105152681 2.7641211584799676 2.8260592047480158 2.8606394988062687 2.8781201261988754
95.5 0.13585957273577295 0.38803849855328254 0.72117611947797 1.3594926059902517 1.8885618858638904 2.2799898063274635 2.5433748947748303 2.698468354227553 2.7989145385488663 2.8538207995738314 2.8844898359203714 2.899921440508834
96.0 0.14188874020383171 0.40495878828645787 0.7520457641374068 1.4093598933888103 1.9522931617118464 2.3470998656975146 2.5974086547105752 2.742661991797662 2.8325812335182583 2.8810624203784325 2.9077374234795044 2.921524875089667
96.5 0.14885077348690207 0.42411107936485665 0.785935508098917 1.4664197997757744 2.0251028586158055 2.422051300255503 2.654804853203946 2.7875528232378564 2.86576392953174 2.907412079466196 2.9308851999675105 2.9427587820184242
97.0 0.15720338526527333 0.447127547545742 0.8251845521652678 1.5323632602896078 2.105939335536782 2.500652675792328 2.714770117286053 2.831508304122699 2.8983237747362676 2.9334189717791106 2.9532291944311395 2.963179012015148
97.5 0.16674239097838284 0.474844187403301 0.8726173661556902 1.6100481178911323 2.2003427127887045 2.58523554368316 2.776414189480568 2.8750380897330747 2.9298821536258055 2.9585376800944356 2.9756636949875634 2.983946028389943
98.0 0.179305594035773 0.5091888972264902 0.9329899221576807 1.7101749384702711 2.3109372523934275 2.674529941126343 2.8387790891319824 2.9164014998935714 2.9601365457121833 2.983974870078205 2.9981862188832262 3.004916995156848
98.5 0.1955376448715493 0.5564559871557276 1.0147822196414933 1.8401792972956732 2.4517361184339403 2.7730530453992994 2.899479872671985 2.9564867587061645 2.9904380070675667 3.0100231569888454 3.0213945125704176 3.0265325667540424
99.0 0.21898398392634838 0.6242913280148382 1.1341239143002735 2.0161373289503026 2.615467203635387 2.8754468979894248 2.957751132415381 2.9970471588466743 3.022972386876368 3.0372809841013417 3.045737020272062 3.04978962274331
99.5 0.2648977912267567 0.750806993023343 1.3418799246884854 2.3267664990797114 2.8322956380580084 2.9747076759663544 3.0181652151112797 3.044097604038636 3.0606110649071803 3.0704592520212817 3.0762862853363826 3.0793260258458908
100.0 1.1199445931134657 2.9482082864586783 3.0909563885626183 3.1339153582651718 3.138204107738412 3.138204107738412 3.140075910222951 3.141053782541391 3.141053782541391 3.141053782541391 3.141053782541391 3.141053782541391


==> qoeForWindow0.5s.csv <==
nbQec avgQoe minQoe maxQoe medQoe
1 0.9702436269481457 0.3733020287151638 2.3097554828982743 0.741344127728597
2 1.3684282864708688 0.37330304901319344 2.3099734796510156 1.2445054035055456
3 1.5318403473767224 0.37330304901319344 2.310079950852082 1.5602108003670185
4 1.6371747343979666 0.37344441868738887 2.309889339766963 1.6732884771475218
5 1.7059806005487255 0.3736976201746216 2.3101323532688762 1.7456572329207323
6 1.8170087174945349 0.37341222221999093 2.31002181112912 1.8373967679522105
7 1.8541448084667902 0.3735343567872851 2.3097700641603383 1.8745492531708559
8 1.8963830633749041 0.37464982540133773 2.3099157303845956 1.9060139516247347
9 1.9132850809826287 0.37372202743842386 2.31019413238478 1.9266425500002176
10 1.9153029021106938 0.3749269151046788 2.3103009999999955 1.920734302875937
11 1.9460337781110981 0.3733190109476432 2.31010327459065 1.9719008482253617
12 1.9749080916883095 0.373385389978381 2.3101113546916276 2.0061884636966996
14 1.9948992141528832 0.37346889861754184 2.3098924932544067 2.0361121722072615
15 2.000396927396765 0.37383044507186813 2.309918982239005 2.0369964605232496
16 2.007131751107429 0.37384755488586197 2.310058144926408 2.047329373215771
17 2.027013629973562 0.37368788377565676 2.309962376862694 2.071241088365321
18 2.034150512012804 0.3733381653817771 2.3103009999999955 2.083292363894863
19 2.048399536580223 0.3739454173999115 2.3101516521703203 2.1043586808471737
20 2.0497387911225875 0.37343779717589487 2.310164657806212 2.1076780344602684
21 2.062931222102412 0.3742632229811682 2.310264497901293 2.1261981817550994
22 2.063823690856876 0.37449324862433553 2.3103009999999955 2.126864768304135
23 2.067484370250263 0.3734356559359837 2.310128226413366 2.1308954797824122
24 2.067817881674102 0.3737768329625919 2.3099471101461093 2.13168464473212
25 2.077110381662866 0.3734129999483635 2.3103009999999955 2.1463264658016614
26 2.0769219160348986 0.3736269037809754 2.3101007266969176 2.1443357052328613
27 2.0850285246932576 0.3734300973815674 2.3103009999999955 2.1537472965891875
28 2.0908005071721476 0.373543141785452 2.310014771426738 2.165388335219632
29 2.0976897288056002 0.3742553893485916 2.310081031896488 2.1785897763457456
30 2.09630030803141 0.37413057299803 2.310250862988428 2.1746822536773083
31 2.099910642830006 0.37365206110268834 2.309884463015138 2.1803552972545543
32 2.1024617935464724 0.374350412986707 2.3103009999999955 2.186378317850002


==> qoeForWindow1s.csv <==
nbQec avgQoe minQoe maxQoe medQoe
1 0.9702436269481457 0.3733020287151638 2.3097554828982743 0.741344127728597
2 1.326831137269731 0.37330304901319344 2.3099734796510156 1.2035569357555023
3 1.4638034165089318 0.37330304901319344 2.310079950852082 1.4719256647096488
4 1.5527262869897134 0.37334706596827005 2.309889339766963 1.5964181733241967
5 1.6069218248555395 0.3733608549560914 2.3101323532688762 1.7001415060341092
6 1.7014353682807657 0.37336207472578264 2.31002181112912 1.794112070131509
7 1.7309312182768894 0.37333966722600587 2.3097700641603383 1.8267731231968596
8 1.7669155612230412 0.37333252589530463 2.3099157303845956 1.8567172066001971
9 1.7826799680639744 0.3733028924739803 2.31019413238478 1.8727933283711202
10 1.7805157831546725 0.37332086012450394 2.3103009999999955 1.8707058794724536
11 1.8082002631393104 0.3733190109476432 2.31010327459065 1.8960907403970952
12 1.831336610536948 0.373385389978381 2.3101113546916276 1.9305731038835852
14 1.8464032563660093 0.37332113334135175 2.3098924932544067 1.957748129225009
15 1.8525640557338479 0.37330418398483367 2.309914854520592 1.960826734699529
16 1.858328424857701 0.3733291964387291 2.310058144926408 1.9737331121139787
17 1.8763801301362273 0.37336089496508706 2.309962376862694 1.9971247071976528
18 1.8786456546068173 0.3733344876564457 2.3103009999999955 2.0061470157497836
19 1.8894726520556393 0.37333964542063214 2.3101516521703203 2.018434708094567
20 1.8926421209130286 0.3733278750554636 2.310164657806212 2.030486119600491
21 1.903677394760843 0.37330594773078096 2.3099201319370892 2.04697215672567
22 1.9037829319408854 0.37341705149221727 2.3101059911129522 2.045937931511898
23 1.9057050681846726 0.37334571242281034 2.310128226413366 2.050797548868452
24 1.9047615175352526 0.37337765018331903 2.3099471101461093 2.0481241051288843
25 1.9137105525980154 0.37335954779021074 2.3102472865199246 2.0655600638194294
26 1.9128219135127114 0.3733069223048724 2.3101007266969176 2.0610602140461474
27 1.9195318717871686 0.3733813037812075 2.3103009999999955 2.0737625746823327
28 1.9240880628898187 0.3734144247251221 2.310014771426738 2.0826380853704514
29 1.9288035335267235 0.37337687401289177 2.3100669516293615 2.09360023665115
30 1.9289686426877757 0.37355925560729486 2.310250862988428 2.0918085576163326
31 1.9325086234111597 0.3733283615247067 2.309884463015138 2.0988761144914116
32 1.9337041015479826 0.3733477609259981 2.3103009999999955 2.1015909556388563


==> qoeForWindow2s.csv <==
nbQec avgQoe minQoe maxQoe medQoe
1 0.9702436269481457 0.3733020287151638 2.3097554828982743 0.741344127728597
2 1.2249663361235748 0.3733045468762517 2.3099734796510156 1.1290755351673536
3 1.3194550918849222 0.3733114924416161 2.310079950852082 1.2398547895796004
4 1.3838536918856417 0.3733064924355445 2.3098607004247764 1.4029588875208967
5 1.4112177929512808 0.3733028138182426 2.309726560229809 1.4889227262398355
6 1.4835195461920152 0.37330890978479014 2.31002181112912 1.6708754482150414
7 1.5043757535538587 0.3733150249685464 2.3097700641603383 1.7112904698801217
8 1.530190048936791 0.37330381090949727 2.3098650343303837 1.7365261646840524
9 1.5400572918461621 0.3733028924739803 2.31019413238478 1.7462404965643037
10 1.5360681087036454 0.373304107906006 2.3103009999999955 1.7515120292588269
11 1.556852875205202 0.3733034467203029 2.31010327459065 1.7625298823071471
12 1.5779258645664136 0.3733046865877254 2.309880048858373 1.7942334945191978
14 1.5829944623429986 0.37334397348921056 2.3098924932544067 1.8068806125299495
15 1.5875579297070859 0.37330418398483367 2.309914854520592 1.810595819608521
16 1.591512973979615 0.3733291964387291 2.3097894565567927 1.8145520795759067
17 1.6041202936428558 0.37330699474446405 2.309907644639657 1.82647695858551
18 1.6059553679249507 0.3733155263038723 2.3103009999999955 1.8321004082379457
19 1.6094007912185235 0.3733149602079333 2.31006259699355 1.8331345799891212
20 1.6145577868033811 0.37330287054037803 2.3099407097211535 1.8368758033304498
21 1.6218212453260568 0.3733025118508382 2.309863233275311 1.840251205058189
22 1.6207100065372622 0.3733087156125454 2.3103009999999955 1.8420079217032508
23 1.6241959573051865 0.3733148071326664 2.3100388431557324 1.8457828498720104
24 1.6229424856047279 0.3733203974328956 2.30992320376789 1.8418280391728725
25 1.6311017274042194 0.37330424621610225 2.3102472865199246 1.8511929343239863
26 1.626902376867745 0.3733069223048724 2.309913535204323 1.8490039129562978
27 1.6324573041439197 0.3733172603728945 2.3100342127468334 1.855568647897424
28 1.6353357959609767 0.3733065978593164 2.310014771426738 1.8576485766097681
29 1.6385949206425239 0.37331278627646647 2.3100669516293615 1.8568790856695634
30 1.638596199538892 0.3733162780053978 2.310250862988428 1.8591418964533934
31 1.6447687508866518 0.37330813533861784 2.309884463015138 1.8668200024092734
32 1.6414668289560883 0.37330140642828735 2.3103009999999955 1.862195785533248


==> qoeForWindow3s.csv <==
nbQec avgQoe minQoe maxQoe medQoe
1 0.9702436269481457 0.3733020287151638 2.3097554828982743 0.741344127728597
2 1.1693610282574256 0.37331286460977164 2.3099734796510156 1.078703826986445
3 1.2407836838725197 0.3733033230040774 2.309504693130892 1.1759864316855324
4 1.2801585299564657 0.37330141206516054 2.3098607004247764 1.239557045285875
5 1.3078867772788252 0.37330147592459095 2.3098304455030814 1.3277206612133932
6 1.3679390376038922 0.37330261738768256 2.31002181112912 1.4807957020261953
7 1.3841956497233823 0.37330193073574236 2.3098155524978377 1.523983175665943
8 1.404036641025572 0.37330381090949727 2.3098650343303837 1.5861787761438857
9 1.4149685333750073 0.3733021464970212 2.31019413238478 1.6048827853945107
10 1.4067923735086987 0.3733083230961738 2.3097592368565523 1.5950767972004365
11 1.430796228382241 0.3733034467203029 2.31010327459065 1.637406821322064
12 1.4377756569285152 0.37331547306331814 2.3099647700301085 1.643033480991233
14 1.4468708262049301 0.3733040663347602 2.309468217822063 1.67685905177868
15 1.450893213306639 0.37330418398483367 2.30951901104845 1.6851484498730658
16 1.454455448045294 0.37330517290974763 2.3095710146057367 1.6952290861716692
17 1.4676208204245909 0.37330937768395844 2.309907644639657 1.7061870965588786
18 1.465114728127261 0.37330402546091257 2.3103009999999955 1.702780116077058
19 1.4713167962007763 0.37331369423662086 2.3101516521703203 1.7036742870337587
20 1.4741078927238225 0.37330412272560776 2.310164657806212 1.7048103306222462
21 1.483098665536289 0.3733025118508382 2.309693921157784 1.7142261217793973
22 1.4787229530029202 0.3733036377868819 2.3103009999999955 1.7101109342079148
23 1.4813181367795933 0.3733168080537397 2.310128226413366 1.7111030611966456
24 1.4812534659558934 0.3733015210728674 2.3099471101461093 1.715901478319814
25 1.4851007804892191 0.37330683293017786 2.3100438732560358 1.7168775437585002
26 1.4848083957898994 0.3733032639574869 2.3101007266969176 1.7169067290464513
27 1.4911832446829978 0.3733050200880874 2.3103009999999955 1.724466178958325
28 1.4911197501959874 0.3733068758973994 2.310014771426738 1.7212601253621584
29 1.4953008225628774 0.37330681063662174 2.3097333411710284 1.725885675071275
30 1.4968310375591596 0.3733024758730241 2.309954614364652 1.7284789464851364
31 1.4968962368137726 0.37330813533861784 2.309884463015138 1.7278542094241611
32 1.5001585667970332 0.37330140642828735 2.3103009999999955 1.7326386161695275


==> qoeForWindow5s.csv <==
nbQec avgQoe minQoe maxQoe medQoe
1 0.9702436269481457 0.3733020287151638 2.3097554828982743 0.741344127728597
2 1.0685874366540102 0.37330304901319344 2.30933095931513 0.9114915981447974
3 1.1141664987701572 0.37330304901319344 2.309378569630527 1.0700645815143985
4 1.1356389766269557 0.37330141206516054 2.309889339766963 1.1032429077515724
5 1.1602967124361006 0.37330147592459095 2.309726560229809 1.1253009184414968
6 1.1997065354549143 0.37330261738768256 2.31002181112912 1.138512632544276
7 1.2167428604507218 0.37330193073574236 2.3097700641603383 1.1472813629052523
8 1.2258012874969657 0.37330381090949727 2.3098650343303837 1.1524786837312568
9 1.23486227196955 0.3733021464970212 2.31019413238478 1.1609084878628861
10 1.2344977677604667 0.37330359162853943 2.309724434600485 1.1597337133399497
11 1.2453052210332176 0.3733034467203029 2.31010327459065 1.1581655192311717
12 1.256191319109422 0.3733062264307905 2.3099647700301085 1.164217770321465
14 1.260077938269197 0.3733040663347602 2.309468217822063 1.1668010917758704
15 1.2573129829939116 0.37331291833410085 2.3092809425099743 1.1643440381639936
16 1.2620523255768366 0.37330517290974763 2.3097894565567927 1.167953000434296
17 1.2717669043186626 0.37330866987823286 2.309962376862694 1.1735887881898137
18 1.2705839729905088 0.3733022329486553 2.309955462267604 1.1682827635577806
19 1.2761065793474098 0.3733019806880955 2.31005060485104 1.1727993542255541
20 1.2738041283564858 0.3733122849206252 2.3096741276123707 1.1660384450560735
21 1.28432003575012 0.3733025118508382 2.3097219919642566 1.172728124892784
22 1.28184265858332 0.373301700748077 2.3103009999999955 1.1732405758304962
23 1.2836354478999072 0.37330214744441514 2.309843809926856 1.1749318568175182
24 1.2816704294863166 0.3733015210728674 2.3099471101461093 1.1713031891014545
25 1.2827813139942186 0.3733035784644603 2.3103009999999955 1.166850920966191
26 1.2863543830845 0.37330292291787015 2.309913535204323 1.173952181719506
27 1.2851434181654406 0.3733050200880874 2.3100342127468334 1.1685012461167688
28 1.2866317791867097 0.37330413286811837 2.310014771426738 1.167993550058771
29 1.2918285196464685 0.373301665361208 2.3100340122998064 1.1737092735931474
30 1.2907973064217741 0.3733127504346132 2.309954614364652 1.171425628546647
31 1.2934114976352462 0.3733124954514788 2.309884463015138 1.1763690994706526
32 1.2920155750097766 0.37330140642828735 2.3103009999999955 1.1733139830822337

